Master integrals for all unitarity cuts of massless four-loop propagators

Among the unitarity cuts of massless 4-loop propagators two classes have remained unknown until recently: 2-loop 3-particle cuts, and 1-loop 4-particle cuts. In this article we shall discuss the calculation that completes the master integrals for these cuts: both the motivation and the methods (including dimensional recurrence relations and direct integration at higher space-time dimensions).

==> fig/cut-propagator.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, 0) {};
		\node [style=dot] (1) at (2, 0) {};
		\node [style=none] (2) at (1, 0.25) {p};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=cut edge] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/lm-hard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		% rhs
		\node [style=dot] at (36:0.75) {};
		\node [style=dot] at (108:0.75) {};
		\node [style=dot] at (180:0.75) {};
		\node [style=dot] at (252:0.75) {};
		\node [style=dot] at (324:0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		% rhs 1
		\draw [style=massive edge] (0,0) circle (0.75cm);
	\end{pgfonlayer}
\end{tikzpicture}



==> fig/propagator.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, 0) {};
		\node [style=dot] (1) at (2, 0) {};
		\node [style=none] (2) at (1, 0.25) {p};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=edge] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/topo/h.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0) at (0, 0) {};
		\node [style=dot] (1) at (1, -0.75) {};
		\node [style=dot] (2) at (2, -0.75) {};
		\node [style=dot] (3) at (3, 0) {};
		\node [style=dot] (4) at (1, 0.75) {};
		\node [style=dot] (5) at (2, 0.75) {};
		\node [style=dot] (6) at (2, 0) {};
		\node [style=dot] (7) at (1, 0) {};
		\node [style=none] (8) at (-0.5, 0) {};
		\node [style=none] (9) at (3.5, 0) {};
    %%%
    \node [inner sep=2pt,anchor=north east,fontscale=-1] at ($(0)!0.5!(1)$) {1};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(1)!0.5!(2)$) {2};
    \node [inner sep=2pt,anchor=north west,fontscale=-1] at ($(2)!0.5!(3)$) {3};
    \node [inner sep=2pt,anchor=south west,fontscale=-1] at ($(3)!0.5!(5)$) {4};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(4)!0.5!(5)$) {5};
    \node [inner sep=2pt,anchor=south east,fontscale=-1] at ($(0)!0.5!(4)$) {6};
    \node [inner sep=2pt,anchor=west,fontscale=-1] at ($(1)!0.5!(7)$) {7};
    \node [inner sep=2pt,anchor=north east,fontscale=-1] at ($(4)!0.5!(7)$) {8};
    \node [inner sep=2pt,anchor=east,fontscale=-1] at ($(2)!0.5!(6)$) {9};
    \node [inner sep=2pt,anchor=north west,fontscale=-1] at ($(5)!0.5!(6)$) {10};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(6)!0.5!(7)$) {11};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (8.center) to (0);
		\draw [style=outgoing edge] (3) to (9.center);
		\draw [style=edge] (0) to (4);
		\draw [style=edge] (0) to (1);
		\draw [style=edge] (4) to (5);
		\draw [style=edge] (5) to (3);
		\draw [style=edge] (4) to (7);
		\draw [style=edge] (7) to (1);
		\draw [style=edge] (1) to (2);
		\draw [style=edge] (5) to (6);
		\draw [style=edge] (6) to (2);
		\draw [style=edge] (2) to (3);
		\draw [style=edge] (7) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/topo/j.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=dot] (1) at (0, 0) {};
		\node [style=dot] (2) at (0.75, 0.75) {};
		\node [style=dot] (3) at (0.75, -0.75) {};
		\node [style=dot] (4) at (1.5, -0.75) {};
		\node [style=dot] (5) at (1.5, 0.75) {};
		\node [style=dot] (6) at (2.25, -0.75) {};
		\node [style=dot] (7) at (2.25, 0.75) {};
		\node [style=dot] (8) at (3, 0) {};
		\node [style=none] (9) at (3.5, 0) {};
    %%%
    \node [inner sep=2pt,anchor=south west,fontscale=-1] at ($(7)!0.5!(8)$) {1};
    \node [inner sep=2pt,anchor=north west,fontscale=-1] at ($(8)!0.5!(6)$) {2};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(7)!0.5!(5)$) {3};
    \node [inner sep=2pt,anchor=west,fontscale=-1] at ($(6)!0.5!(7)$) {4};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(2)!0.5!(5)$) {5};
    \node [inner sep=2pt,anchor=west,fontscale=-1] at ($(5)!0.3!(3)$) {6};
    \node [inner sep=2pt,anchor=west,fontscale=-1] at ($(4)!0.3!(2)$) {7};
    \node [inner sep=2pt,anchor=south east,fontscale=-1] at ($(2)!0.5!(1)$) {8};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(4)!0.5!(6)$) {9};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(3)!0.5!(4)$) {10};
    \node [inner sep=2pt,anchor=north east,fontscale=-1] at ($(3)!0.5!(1)$) {11};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (0.center) to (1);
		\draw [style=outgoing edge] (8) to (9.center);
		\draw [style=edge] (1) to (2);
		\draw [style=edge] (1) to (3);
		\draw [style=edge] (2) to (4);
		\draw [style=edge] (2) to (5);
		\draw [style=edge] (3) to (4);
		\draw [style=edge] (3) to (5);
		\draw [style=edge] (4) to (6);
		\draw [style=edge] (5) to (7);
		\draw [style=edge] (6) to (7);
		\draw [style=edge] (6) to (8);
		\draw [style=edge] (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/topo/l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=dot] (2) at (0.75, 0.75) {};
		\node [style=dot] (3) at (0.75, -0.75) {};
		\node [style=dot] (4) at (1.5, -0.75) {};
		\node [style=dot] (5) at (2.25, -0.75) {};
		\node [style=dot] (6) at (3, 0) {};
		\node [style=dot] (7) at (2.25, 0.75) {};
		\node [style=dot] (8) at (1.5, 0.75) {};
		\node [style=dot] (10) at (0, 0) {};
		\node [style=none] (11) at (-0.5, 0) {};
		\node [style=none] (12) at (3.5, 0) {};
    %%%
    \node [inner sep=2pt,anchor=south west,fontscale=-1] at ($(6)!0.5!(7)$) {1};
    \node [inner sep=2pt,anchor=north west,fontscale=-1] at ($(5)!0.5!(6)$) {2};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(7)!0.5!(8)$) {3};
    \node [inner sep=2pt,anchor=west,fontscale=-1] at ($(5)!0.5!(7)$) {4};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(2)!0.5!(8)$) {5};
    \node [inner sep=2pt,anchor=west,fontscale=-1] at ($(4)!0.5!(8)$) {6};
    \node [inner sep=2pt,anchor=west,fontscale=-1] at ($(2)!0.5!(3)$) {7};
    \node [inner sep=2pt,anchor=south east,fontscale=-1] at ($(2)!0.5!(10)$) {8};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(4)!0.5!(5)$) {9};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(3)!0.5!(4)$) {10};
    \node [inner sep=2pt,anchor=north east,fontscale=-1] at ($(3)!0.5!(10)$) {11};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (11.center) to (10);
		\draw [style=outgoing edge] (6) to (12.center);
		\draw [style=edge] (10) to (2);
		\draw [style=edge] (10) to (3);
		\draw [style=edge] (3) to (4);
		\draw [style=edge] (4) to (5);
		\draw [style=edge] (5) to (6);
		\draw [style=edge] (2) to (8);
		\draw [style=edge] (8) to (7);
		\draw [style=edge] (7) to (6);
		\draw [style=edge] (2) to (3);
		\draw [style=edge] (8) to (4);
		\draw [style=edge] (7) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/topo/n1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (21) at (0, 0) {};
		\node [style=dot] (22) at (3, 0) {};
		\node [style=none] (23) at (-0.5, 0) {};
		\node [style=none] (24) at (3.5, 0) {};
		\node [style=dot] (25) at (0.5, -0.75) {};
		\node [style=dot] (26) at (1.5, -0.75) {};
		\node [style=dot] (27) at (0.5, 0.75) {};
		\node [style=dot] (28) at (2.5, 0.75) {};
		\node [style=dot] (29) at (1.5, 0.75) {};
		\node [style=dot] (30) at (2.5, -0.75) {};
    %%%
    \node [inner sep=2pt,anchor=north east,fontscale=-1] at ($(21)!0.5!(25)$) {1};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(25)!0.5!(26)$) {2};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(26)!0.5!(30)$) {3};
    \node [inner sep=2pt,anchor=north west,fontscale=-1] at ($(30)!0.5!(22)$) {4};
    \node [inner sep=2pt,anchor=south west,fontscale=-1] at ($(22)!0.5!(28)$) {5};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(28)!0.5!(29)$) {6};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(27)!0.5!(29)$) {7};
    \node [inner sep=2pt,anchor=south east,fontscale=-1] at ($(21)!0.5!(27)$) {8};
    \node [inner sep=2pt,anchor=north east,fontscale=-1] at ($(27)!0.3!(26)$) {9};
    \node [inner sep=2pt,anchor=south west,fontscale=-1] at ($(30)!0.3!(29)$) {10};
    \node [inner sep=2pt,anchor=south east,fontscale=-1] at ($(25)!0.55!(28)$) {11};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (23.center) to (21);
		\draw [style=outgoing edge] (22) to (24.center);
		\draw [style=edge] (21) to (25);
		\draw [style=edge] (21) to (27);
		\draw [style=edge] (25) to (28);
		\draw [style=edge] (25) to (26);
		\draw [style=edge] (26) to (27);
		\draw [style=edge] (28) to (22);
		\draw [style=edge] (30) to (22);
		\draw [style=edge] (28) to (29);
		\draw [style=edge] (29) to (30);
		\draw [style=edge] (26) to (30);
		\draw [style=edge] (27) to (29);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/topo/n2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=dot] (2) at (0.75, 0.75) {};
		\node [style=dot] (3) at (0.75, -0.75) {};
		\node [style=dot] (4) at (1.5, 0.75) {};
		\node [style=dot] (5) at (1.5, -0.75) {};
		\node [style=dot] (6) at (2.25, 0.75) {};
		\node [style=dot] (7) at (2.25, -0.75) {};
		\node [style=dot] (8) at (3, 0) {};
		\node [style=none] (9) at (3.5, 0) {};
		\node [style=dot] (11) at (0, 0) {};
    %%%
    \node [inner sep=2pt,anchor=south east,fontscale=-1] at ($(11)!0.5!(2)$) {1};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(2)!0.5!(4)$) {2};
    \node [inner sep=2pt,anchor=south,fontscale=-1] at ($(4)!0.5!(6)$) {3};
    \node [inner sep=2pt,anchor=south west,fontscale=-1] at ($(6)!0.5!(8)$) {4};
    \node [inner sep=2pt,anchor=north west,fontscale=-1] at ($(7)!0.5!(8)$) {5};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(5)!0.5!(7)$) {6};
    \node [inner sep=2pt,anchor=north,fontscale=-1] at ($(3)!0.5!(5)$) {7};
    \node [inner sep=2pt,anchor=north east,fontscale=-1] at ($(11)!0.5!(3)$) {8};
    \node [inner sep=2pt,anchor=south west,fontscale=-1] at ($(7)!0.25!(2)$) {9};
    \node [inner sep=1pt,anchor=west,fontscale=-1] at ($(4)!0.15!(5)$) {10};
    \node [inner sep=2pt,anchor=south east,fontscale=-1] at ($(3)!0.25!(6)$) {11};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (0.center) to (11);
		\draw [style=outgoing edge] (8) to (9.center);
		\draw [style=edge] (11) to (2);
		\draw [style=edge] (11) to (3);
		\draw [style=edge] (3) to (5);
		\draw [style=edge] (5) to (7);
		\draw [style=edge] (7) to (8);
		\draw [style=edge] (2) to (4);
		\draw [style=edge] (4) to (6);
		\draw [style=edge] (6) to (8);
		\draw [style=edge] (4) to (5);
		\draw [style=edge] (2) to (7);
		\draw [style=edge] (3) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/vvrv/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=dot] (10) at (0, 0) {};
		\node [style=none] (11) at (-0.5, 0) {};
		\node [style=none] (12) at (2.5, 0) {};
		\node [style=dot] (4) at (1.3333, 0) {};
		\node [style=dot] (2) at (0.6667, 0) {};
		\node [style=dot] (6) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (11.center) to (10);
		\draw [style=outgoing edge] (6) to (12.center);
		\draw [style=cut edge, bend left=60] (2) to (4);
		\draw [style=cut edge, bend right=60] (2) to (4);
		\draw [style=edge, bend left=60] (4) to (6);
		\draw [style=edge] (4) to (6);
		\draw [style=edge, bend right=60] (4) to (6);
		\draw [style=edge, bend left=60] (10) to (2);
		\draw [style=edge, bend right=60] (10) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/vvrv/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=dot] (6) at (2, 0) {};
		\node [style=dot] (10) at (0, 0) {};
		\node [style=none] (11) at (-0.5, 0) {};
		\node [style=none] (12) at (2.5, 0) {};
		\node [style=dot] (4) at (1.25, -0.75) {};
		\node [style=dot] (2) at (0.5, 0) {};
		\node [style=dot] (7) at (1.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (11.center) to (10);
		\draw [style=outgoing edge] (6) to (12.center);
		\draw [style=cut edge] (2) to (4);
		\draw [style=cut edge] (2) to (7);
		\draw [style=edge, bend left=60] (10) to (2);
		\draw [style=edge, bend right=60] (10) to (2);
		\draw [style=edge, bend left=15] (4) to (7);
		\draw [style=edge, bend right=15] (4) to (7);
		\draw [style=edge] (4) to (6);
		\draw [style=edge] (6) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/vvrv/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.5, 0) {};
		\node [style=dot] (6) at (2, 0) {};
		\node [style=dot] (10) at (0, 0) {};
		\node [style=none] (11) at (-0.5, 0) {};
		\node [style=none] (12) at (2.5, 0) {};
		\node [style=dot] (4) at (1, 0) {};
		\node [style=dot] (2) at (0.5, 0) {};
		\node [style=dot] (5) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (11.center) to (10);
		\draw [style=outgoing edge] (6) to (12.center);
		\draw [style=cut edge, bend left=60] (2) to (4);
		\draw [style=cut edge, bend right=60] (2) to (4);
		\draw [style=edge, bend left=60] (10) to (2);
		\draw [style=edge, bend right=60] (10) to (2);
		\draw [style=edge, bend left=60] (4) to (5);
		\draw [style=edge, bend right=60] (4) to (5);
		\draw [style=edge, bend left=60] (5) to (6);
		\draw [style=edge, bend right=60] (5) to (6);
	\end{pgfonlayer}
\end{tikzpicture}


==> fig/vvrv/4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=dot] (1) at (0, 0) {};
		\node [style=dot] (2) at (0.25, 0.75) {};
		\node [style=dot] (3) at (0.25, -0.75) {};
		\node [style=dot] (4) at (1, 0.75) {};
		\node [style=dot] (5) at (1, -0.75) {};
		\node [style=dot] (8) at (2, 0) {};
		\node [style=none] (9) at (2.5, 0) {};
		\node [style=dot] (6) at (1.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=incoming edge] (0.center) to (1);
		\draw [style=outgoing edge] (8) to (9.center);
		\draw [style=cut edge] (4) to (6);
		\draw [style=cut edge] (5) to (6);
		\draw [style=edge, bend left=60] (6) to (8);
		\draw [style=edge, bend right=60] (6) to (8);
		\draw [style=edge] (1) to (2);
		\draw [style=edge] (1) to (3);
		\draw [style=edge] (2) to (4);
		\draw [style=edge] (2) to (5);
		\draw [style=edge] (3) to (4);
		\draw [style=edge] (3) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

